Search for direct third-generation squark pair production in final states with missing transverse momentum and two b-jets in sqrt{s}=8 TeV pp collisions with the ATLAS detector

The results of a search for pair production of supersymmetric partners of the Standard Model third-generation quarks are reported. This search uses 20.1 fb-1 of pp collisions at sqrt{s}=8 TeV collected by the ATLAS experiment at the Large Hadron Collider. The lightest bottom and top squarks (b1 and t1 respectively) are searched for in a final state with large missing transverse momentum and two jets identified as originating from b-quarks. No excess of events above the expected level of Standard Model background is found. The results are used to set upper limits on the visible cross section for processes beyond the Standard Model. Exclusion limits at the 95% confidence level on the masses of the third-generation squarks are derived in phenomenological supersymmetric R-parity-conserving models in which either the bottom or the top squark is the lightest squark. The b1 is assumed to decay via b1->b chi0 and the t via t1->b chipm, with undetectable products of the subsequent decay of the chipm due to the small mass splitting between the chipm and the chi0.

==> Metadata.txt <==
TITLE
Search for direct third-generation squark pair production in final states with missing transverse momentum and two b-jets in sqrt{s}=8 TeV pp collisions with the ATLAS detector.

ABSTRACT
The results of a search for pair production of supersymmetric partners of the Standard Model third-generation quarks are reported. This search uses 20.1 fb-1 of pp collisions at sqrt{s}=8 TeV collected by the ATLAS experiment at the Large Hadron Collider. The lightest bottom and top squarks (b1 and t1 respectively) are searched for in a final state with large missing transverse momentum and two jets identified as originating from b-quarks.
No excess of events above the expected level of Standard Model background is found. The results are used to set upper limits on the visible cross section for processes beyond the Standard Model. Exclusion limits at the 95% confidence level on the masses of the third-generation squarks are derived in phenomenological supersymmetric R-parity-conserving models in which either the bottom or the top squark is the lightest squark. The b1 is assumed to decay via b1->b chi0 and the t via t1->b chipm, with undetectable products of the subsequent decay of the chipm due to the small mass splitting between the chipm and the chi0.


Comments: 26 pages plus author list (51 pages total), 6 figures, 7 tables, submitted to JHEP, All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-05/  

CERN-PH-EP-2013-119

